Quasi-polynomial time approximation schemes for packing and covering problems in planar graphs

We consider two optimization problems in planar graphs. In Maximum Weight Independent Set of Objects we are given a graph $G$ and a family $\mathcal{D}$ of objects, each being a connected subgraph of $G$ with a prescribed weight, and the task is to find a maximum-weight subfamily of $\mathcal{D}$ consisting of pairwise disjoint objects. In Minimum Weight Distance Set Cover we are given an edge-weighted graph $G$, two sets $\mathcal{D},\mathcal{C}$ of vertices of $G$, where vertices of $\mathcal{D}$ have prescribed weights, and a nonnegative radius $r$. The task is to find a minimum-weight subset of $\mathcal{D}$ such that every vertex of $\mathcal{C}$ is at distance at most $r$ from some selected vertex. Via simple reductions, these two problems generalize a number of geometric optimization tasks, notably Maximum Weight Independent Set for polygons in the plane and Weighted Geometric Set Cover for unit disks and unit squares. We present quasi-polynomial time approximation schemes (QPTASs) for both of the above problems in planar graphs: given an accuracy parameter $\epsilon>0$ we can compute a solution whose weight is within multiplicative factor of $(1+\epsilon)$ from the optimum in time $2^{\mathrm{poly}(1/\epsilon,\log |\mathcal{D}|)}\cdot n^{\mathcal{O}(1)}$, where $n$ is the number of vertices of the input graph. Our main technical contribution is to transfer the techniques used for recursive approximation schemes for geometric problems due to Adamaszek, Har-Peled, and Wiese to the setting of planar graphs. In particular, this yields a purely combinatorial viewpoint on these methods.

==> type1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'type1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{170.85244253bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.89333546)%
    \put(0,0){\includegraphics[width=\unitlength]{type1.pdf}}%
    \put(0.10655534,0.53190193){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$p_1$}}}}}%
    \put(0.51541559,0.13035243){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$p_2$}}}}}%
    \put(0.818438,0.81573146){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$p_3$}}}}}%
    \put(0.48685776,0.50176839){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$f$}}}}}%
  \end{picture}%
\endgroup%


==> type2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'type2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{220.23300391bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65079343)%
    \put(0,0){\includegraphics[width=\unitlength]{type2.pdf}}%
    \put(0.26264106,0.39242849){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$p_1$}}}}}%
    \put(0.3373737,0.05266759){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$p_2$}}}}}%
    \put(0.79437836,0.43595106){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$p_3$}}}}}%
    \put(0.63039521,0.52273725){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$v_3$}}}}}%
    \put(0.63458389,0.39356598){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$v_2$}}}}}%
    \put(0.49477946,0.49471407){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$v_1$}}}}}%
    \put(0.57414963,0.45614663){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$f$}}}}}%
    \put(0.28314381,0.60174681){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$P_3$}}}}}%
    \put(0.39715724,0.46994017){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$P_1$}}}}}%
    \put(0.50197897,0.23790043){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$P_2$}}}}}%
  \end{picture}%
\endgroup%


==> type3.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'type3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{197.6913566bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83290974)%
    \put(0,0){\includegraphics[width=\unitlength]{type3.pdf}}%
    \put(0.05840118,0.45632354){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$p_1$}}}}}%
    \put(0.40240919,0.47727461){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$p_2$}}}}}%
    \put(0.50997988,0.08571743){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$p_0$}}}}}%
    \put(0.75063279,0.50480875){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$p_3$}}}}}%
    \put(0.39564952,0.71564729){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$v_3$}}}}}%
    \put(0.49740504,0.81030945){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$v_2$}}}}}%
    \put(0.59131746,0.67610676){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$v_1$}}}}}%
    \put(0.4966553,0.71913506){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$f$}}}}}%
    \put(0.32781053,0.32931546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$P_3$}}}}}%
    \put(0.62126298,0.30176082){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$P_1$}}}}}%
    \put(0.84622204,0.29569495){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$P_2$}}}}}%
  \end{picture}%
\endgroup%

